Gamifying the Vehicle Routing Problem with Stochastic Requests

Do you remember your first video game console? We remember ours. Decades ago, they provided hours of entertainment. Now, we have repurposed them to solve dynamic and stochastic optimization problems. With deep reinforcement learning methods posting superhuman performance on a wide range of Atari games, we consider the task of representing a classic logistics problem as a game. Then, we train agents to play it. We consider several game designs for the vehicle routing problem with stochastic requests. We show how various design features impact agents' performance, including perspective, field of view, and minimaps. With the right game design, general purpose Atari agents outperform optimization-based benchmarks, especially as problem size grows. Our work points to the representation of dynamic and stochastic optimization problems via games as a promising research direction.

==> mathtime.txt <==
%% Copyright 1996 1997  Frank Mittelbach David Carlisle
%%
%% Development of this package was commissioned by Y&Y Inc.
%% http://www.yandy.com


   The `mathtime' package for accessing MathTime fonts
   ===================================================
             Frank Mittelbach  David Carlisle


This package enables the use of MathTime (including MathTime Plus)
fonts in LaTeX documents.

The basic usage is simply to add \usepackage{mathtime} to your
document preamble, however there are several options to control the
behaviour, as described in the documentation.

Installation 
============
   (Please note instructions differ depending on whether
    or not the MathTime Plus font set is available, and on
    the age of your LaTeX.)

1)
If you are using a Case Sensitive file system (such as UNIX)
and your LaTeX is older then the release of 1996/12/01 then edit the
file mathtime.ins to uncomment the line that is marked by the first
   %%%% IMPORTANT NOTE %%%%%.
This will cause `fd' files to be written in the old style (MY1mtt.fd)
rather than the new style (my1mtt.fd). On DOS or other case insensitive
systems this step may be omitted as MY1mtt.fd and my1mtt.fd refer to
the same file.

2)
If you have the basic MathTime font set, but not the bold math fonts
and other fonts that make up the MathTime Plus (or MathTime Complete)
font sets, then you should edit mathtime.ins to  uncomment the line
marked by the second
   %%%% IMPORTANT NOTE %%%%%.
This will cause the fd files written by the installation process
to refer to the more restricted set of fonts that you have available.

3)
The documented source of the packages is the file mathtime.dtx.
The sources of the `font descriptor files' that make the external
font files known to LaTeX are in the file mtfonts.fdd.

To generate the package files and font descriptor files you should
run:

latex mathtime.ins

An identical mathtime.sty will be produced however you may have
edited mathtime.ins, but the `fd' files will be modified to match
your local installation, as documented above.

In addition to mathtime.sty, a package mathpi.sty will also be produced
making available math fonts from the Adobe Math Pi font set.
These .sty files and all the .fd files that are produced should be
placed in a directory on TeX's input path.

A PostScript header file,  mh2scr.enc will also be produced
this will need to be included by your dvi driver if you are using the
Adobe Math Pi 2 font.

Further documentation on the packages may be obtained by running LaTeX
on the document sources, typically by a command such as

latex mathtime.dtx





